Very High Energy Flat Spectral Radio Quasar Candidates

The attenuation of very high energy (VHE) photons by the extragalactic background light (EBL) prevents the observation of high redshift flat spectrum radio quasars (FSRQs). However, the correlation of VHE spectral index with source redshift suggests that EBL intensity may be less than what is predicted. This deviation can draw new constraints on opacity of the universe to VHE gamma-rays. Therefore, more FSRQs may fall above the sensitivity of the forthcoming VHE telescopes than the ones predicted by the existing EBL models. In order to account for the lower EBL intensity predicted by the index-redshift correlation, we introduce a redshift dependent correction factor to the opacity estimated from commonly used cosmological EBL model. Considering this modified opacity, we identify the plausible VHE FSRQ candidates by linearly extrapolating the \emph{Fermi} gamma-ray spectrum at 10 GeV to VHE regime. Our study suggests among 744 FSRQs reported in \emph{Fermi} fourth catalog-Data release 2 (4FGL-DR2), 32 FSRQs will be detectable by Cherenkov Telescope Array Observatory (CTAO). Since the FSRQS are proven to be highly variable, we assume a scenario where the average \emph{Fermi} gamma-ray flux increases by a factor of 10 and this predicts additional 90 FSRQs that can be detected by CTAO.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
